Efficient Branching Rules for Optimizing Range and Order-Based Objective Functions

We consider range minimization problems featuring exponentially many variables, as frequently arising in fairness-oriented or bi-objective optimization. While branch and price is successful at solving cost-oriented problems with many variables, the performance of classical branch-and-price algorithms for range minimization is drastically impaired by weak linear programming relaxations. We propose range branching, a generic branching rule that directly tackles this issue and can be used on top of problem-specific branching schemes. We show several desirable properties of range branching and show its effectiveness on a series of instances of the fair capacitated vehicle routing problem and fair generalized assignment problem. Range branching significantly improves multiple classical branching schemes in terms of computing time, optimality gap, and size of the branch-and-bound tree, allowing us to solve many more large instances than classical methods. Moreover, we show how range branching can be successfully generalized to order-based objective functions, such as the Gini deviation.

==> Results/bounds_15_0.csv <==
time;lowerBound;upperBound
0;0.0000;2.2757
60;0.7883;1.4365
120;0.8918;1.3398
180;0.9267;1.2725
240;0.9464;1.1925
300;0.9605;1.1529
360;0.9702;1.1025
420;0.9780;1.0294
480;0.9854;1.0130
540;0.9905;1.0089
600;0.9944;1.0010
660;0.9977;1.0010
720;0.9987;0.9987
780;0.9987;0.9987
840;0.9987;0.9987
900;0.9987;0.9987
960;0.9987;0.9987
1020;0.9987;0.9987
1080;0.9987;0.9987
1140;0.9987;0.9987
1200;0.9987;0.9987
1260;0.9987;0.9987
1320;0.9987;0.9987
1380;0.9987;0.9987
1440;0.9987;0.9987
1500;0.9987;0.9987
1560;0.9987;0.9987
1620;0.9987;0.9987
1680;0.9987;0.9987
1740;0.9987;0.9987
1800;0.9987;0.9987
1860;0.9987;0.9987
1920;0.9987;0.9987
1980;0.9987;0.9987
2040;0.9987;0.9987
2100;0.9987;0.9987
2160;0.9987;0.9987
2220;0.9987;0.9987
2280;0.9987;0.9987
2340;0.9987;0.9987
2400;0.9987;0.9987
2460;0.9987;0.9987
2520;0.9987;0.9987
2580;0.9987;0.9987
2640;0.9987;0.9987
2700;0.9987;0.9987
2760;0.9987;0.9987
2820;0.9987;0.9987
2880;0.9987;0.9987
2940;0.9987;0.9987
3000;0.9987;0.9987
3060;0.9987;0.9987
3120;0.9987;0.9987
3180;0.9987;0.9987
3240;0.9987;0.9987
3300;0.9987;0.9987
3360;0.9987;0.9987
3420;0.9987;0.9987
3480;0.9987;0.9987
3540;0.9987;0.9987
3600;0.9987;0.9987


==> Results/bounds_15_1.csv <==
time;lowerBound;upperBound
0;0.0000;2.2757
60;0.9610;1.1284
120;0.9709;1.1284
180;0.9771;1.1284
240;0.9818;1.0876
300;0.9849;1.0876
360;0.9871;1.0589
420;0.9888;1.0589
480;0.9903;1.0589
540;0.9911;1.0330
600;0.9915;1.0330
660;0.9921;1.0330
720;0.9923;1.0330
780;0.9929;1.0330
840;0.9932;1.0330
900;0.9935;1.0330
960;0.9938;1.0330
1020;0.9943;1.0330
1080;0.9945;1.0330
1140;0.9947;1.0330
1200;0.9950;1.0330
1260;0.9954;1.0330
1320;0.9956;1.0330
1380;0.9957;1.0330
1440;0.9958;1.0330
1500;0.9962;1.0330
1560;0.9967;1.0330
1620;0.9968;1.0330
1680;0.9969;1.0330
1740;0.9969;1.0330
1800;0.9969;1.0330
1860;0.9975;1.0330
1920;0.9978;1.0330
1980;0.9980;1.0330
2040;0.9980;1.0330
2100;0.9980;1.0330
2160;0.9981;1.0330
2220;0.9981;1.0330
2280;0.9984;1.0330
2340;0.9986;0.9986
2400;0.9986;0.9986
2460;0.9986;0.9986
2520;0.9986;0.9986
2580;0.9986;0.9986
2640;0.9986;0.9986
2700;0.9986;0.9986
2760;0.9986;0.9986
2820;0.9986;0.9986
2880;0.9986;0.9986
2940;0.9986;0.9986
3000;0.9986;0.9986
3060;0.9986;0.9986
3120;0.9986;0.9986
3180;0.9986;0.9986
3240;0.9986;0.9986
3300;0.9986;0.9986
3360;0.9986;0.9986
3420;0.9986;0.9986
3480;0.9986;0.9986
3540;0.9986;0.9986
3600;0.9986;0.9986


==> Results/bounds_15_2.csv <==
time;lowerBound;upperBound
0;0.0000;2.2757
60;0.7326;1.8339
120;0.8076;1.4867
180;0.8422;1.3117
240;0.8646;1.2776
300;0.8815;1.2702
360;0.8947;1.2541
420;0.9051;1.2053
480;0.9122;1.1945
540;0.9175;1.1212
600;0.9211;1.1090
660;0.9241;1.1085
720;0.9269;1.1013
780;0.9294;1.0661
840;0.9318;1.0661
900;0.9340;1.0617
960;0.9356;1.0577
1020;0.9370;1.0577
1080;0.9385;1.0577
1140;0.9400;1.0558
1200;0.9414;1.0267
1260;0.9426;1.0267
1320;0.9436;1.0267
1380;0.9447;1.0267
1440;0.9458;1.0267
1500;0.9468;1.0267
1560;0.9479;1.0267
1620;0.9489;1.0267
1680;0.9499;1.0267
1740;0.9510;1.0244
1800;0.9520;1.0244
1860;0.9529;1.0244
1920;0.9539;1.0244
1980;0.9548;1.0244
2040;0.9556;1.0241
2100;0.9564;1.0241
2160;0.9572;1.0224
2220;0.9579;1.0215
2280;0.9587;1.0215
2340;0.9593;1.0215
2400;0.9601;1.0215
2460;0.9608;1.0215
2520;0.9615;1.0215
2580;0.9622;1.0215
2640;0.9628;1.0215
2700;0.9635;1.0215
2760;0.9641;1.0215
2820;0.9646;1.0215
2880;0.9652;1.0215
2940;0.9657;1.0215
3000;0.9662;1.0215
3060;0.9667;1.0215
3120;0.9672;1.0215
3180;0.9677;1.0215
3240;0.9681;1.0215
3300;0.9686;1.0215
3360;0.9691;1.0215
3420;0.9695;1.0215
3480;0.9700;1.0215
3540;0.9704;1.0215
3600;0.9708;1.0215


==> Results/bounds_15_3.csv <==
time;lowerBound;upperBound
0;0.0000;2.2757
60;0.9999;0.9999
120;0.9999;0.9999
180;0.9999;0.9999
240;0.9999;0.9999
300;0.9999;0.9999
360;0.9999;0.9999
420;0.9999;0.9999
480;0.9999;0.9999
540;0.9999;0.9999
600;0.9999;0.9999
660;0.9999;0.9999
720;0.9999;0.9999
780;0.9999;0.9999
840;0.9999;0.9999
900;0.9999;0.9999
960;0.9999;0.9999
1020;0.9999;0.9999
1080;0.9999;0.9999
1140;0.9999;0.9999
1200;0.9999;0.9999
1260;0.9999;0.9999
1320;0.9999;0.9999
1380;0.9999;0.9999
1440;0.9999;0.9999
1500;0.9999;0.9999
1560;0.9999;0.9999
1620;0.9999;0.9999
1680;0.9999;0.9999
1740;0.9999;0.9999
1800;0.9999;0.9999
1860;0.9999;0.9999
1920;0.9999;0.9999
1980;0.9999;0.9999
2040;0.9999;0.9999
2100;0.9999;0.9999
2160;0.9999;0.9999
2220;0.9999;0.9999
2280;0.9999;0.9999
2340;0.9999;0.9999
2400;0.9999;0.9999
2460;0.9999;0.9999
2520;0.9999;0.9999
2580;0.9999;0.9999
2640;0.9999;0.9999
2700;0.9999;0.9999
2760;0.9999;0.9999
2820;0.9999;0.9999
2880;0.9999;0.9999
2940;0.9999;0.9999
3000;0.9999;0.9999
3060;0.9999;0.9999
3120;0.9999;0.9999
3180;0.9999;0.9999
3240;0.9999;0.9999
3300;0.9999;0.9999
3360;0.9999;0.9999
3420;0.9999;0.9999
3480;0.9999;0.9999
3540;0.9999;0.9999
3600;0.9999;0.9999


==> Results/bounds_20_0.csv <==
time;lowerBound;upperBound
0;0.0000;2.5102
60;0.1692;2.5102
120;0.2782;2.4751
180;0.3401;2.4122
240;0.3800;2.4035
300;0.4094;2.3784
360;0.4345;2.2417
420;0.4571;2.1840
480;0.4761;2.1840
540;0.4911;2.0699
600;0.5047;2.0503
660;0.5189;2.0362
720;0.5314;2.0362
780;0.5433;2.0335
840;0.5525;1.9749
900;0.5609;1.9621
960;0.5686;1.9621
1020;0.5762;1.9621
1080;0.5831;1.9621
1140;0.5900;1.9415
1200;0.5957;1.9415
1260;0.6018;1.9353
1320;0.6079;1.9353
1380;0.6137;1.8861
1440;0.6193;1.8861
1500;0.6237;1.5247
1560;0.6282;1.5183
1620;0.6324;1.5183
1680;0.6369;1.4460
1740;0.6414;1.4460
1800;0.6455;1.4460
1860;0.6492;1.4460
1920;0.6525;1.4460
1980;0.6561;1.4460
2040;0.6598;1.4460
2100;0.6631;1.4446
2160;0.6663;1.4340
2220;0.6694;1.4333
2280;0.6726;1.4304
2340;0.6755;1.4303
2400;0.6784;1.4303
2460;0.6811;1.4249
2520;0.6838;1.4249
2580;0.6859;1.4249
2640;0.6879;1.4249
2700;0.6898;1.4249
2760;0.6917;1.4249
2820;0.6935;1.4249
2880;0.6952;1.4249
2940;0.6969;1.4249
3000;0.6987;1.4249
3060;0.7005;1.4249
3120;0.7021;1.4249
3180;0.7039;1.4238
3240;0.7058;1.4238
3300;0.7074;1.4238
3360;0.7091;1.4238
3420;0.7106;1.4238
3480;0.7121;1.4017
3540;0.7135;1.3908
3600;0.7149;1.3908


==> Results/bounds_20_1.csv <==
time;lowerBound;upperBound
0;0.0000;2.5102
60;0.7981;1.5467
120;0.8290;1.4512
180;0.8411;1.4512
240;0.8500;1.4331
300;0.8556;1.3614
360;0.8602;1.3614
420;0.8640;1.3603
480;0.8658;1.3603
540;0.8698;1.3603
600;0.8722;1.3603
660;0.8742;1.3603
720;0.8766;1.3603
780;0.8784;1.3603
840;0.8809;1.3603
900;0.8819;1.3603
960;0.8830;1.3603
1020;0.8848;1.3603
1080;0.8857;1.1797
1140;0.8867;1.1797
1200;0.8877;1.1797
1260;0.8891;1.1797
1320;0.8896;1.1797
1380;0.8903;1.1797
1440;0.8909;1.1797
1500;0.8913;1.1797
1560;0.8919;1.1797
1620;0.8925;1.1797
1680;0.8927;1.1797
1740;0.8930;1.1797
1800;0.8934;1.1797
1860;0.8939;1.1797
1920;0.8939;1.1797
1980;0.8941;1.1797
2040;0.8947;1.1797
2100;0.8952;1.1797
2160;0.8956;1.1797
2220;0.8959;1.1797
2280;0.8964;1.1474
2340;0.8969;1.1468
2400;0.8970;1.1468
2460;0.8971;1.1468
2520;0.8974;1.1468
2580;0.8976;1.1468
2640;0.8976;1.1468
2700;0.8977;1.1468
2760;0.8980;1.1468
2820;0.8983;1.1468
2880;0.8987;1.1468
2940;0.8987;1.1468
3000;0.8988;1.1468
3060;0.8989;1.1468
3120;0.8993;1.1468
3180;0.8995;1.1468
3240;0.8995;1.1468
3300;0.8998;1.1468
3360;0.9002;1.1468
3420;0.9004;1.1468
3480;0.9006;1.1468
3540;0.9008;1.1468
3600;0.9011;1.1468


==> Results/bounds_20_2.csv <==
time;lowerBound;upperBound
0;0.0000;2.5102
60;0.0739;2.5102
120;0.1526;2.5102
180;0.2055;2.5102
240;0.2358;2.5102
300;0.2561;2.2638
360;0.2745;2.2638
420;0.2902;2.2436
480;0.3037;2.2308
540;0.3148;2.2308
600;0.3248;2.2308
660;0.3338;2.2308
720;0.3416;2.2308
780;0.3488;2.1787
840;0.3557;2.1043
900;0.3620;2.1043
960;0.3675;2.1043
1020;0.3729;2.1043
1080;0.3780;2.1043
1140;0.3829;2.1043
1200;0.3874;2.1043
1260;0.3918;2.0755
1320;0.3959;2.0755
1380;0.3998;2.0539
1440;0.4035;2.0501
1500;0.4070;2.0487
1560;0.4099;2.0487
1620;0.4126;2.0487
1680;0.4153;2.0414
1740;0.4179;2.0383
1800;0.4204;2.0095
1860;0.4228;2.0095
1920;0.4250;2.0095
1980;0.4273;1.9892
2040;0.4295;1.9892
2100;0.4318;1.9892
2160;0.4338;1.8572
2220;0.4358;1.8572
2280;0.4380;1.8484
2340;0.4401;1.8484
2400;0.4421;1.8005
2460;0.4442;1.8005
2520;0.4461;1.8005
2580;0.4481;1.7680
2640;0.4501;1.7680
2700;0.4518;1.7555
2760;0.4536;1.7294
2820;0.4553;1.7294
2880;0.4571;1.7259
2940;0.4588;1.7259
3000;0.4605;1.7259
3060;0.4623;1.7259
3120;0.4640;1.7259
3180;0.4658;1.7259
3240;0.4674;1.7259
3300;0.4690;1.7259
3360;0.4707;1.7259
3420;0.4723;1.6892
3480;0.4739;1.6892
3540;0.4754;1.6892
3600;0.4769;1.6892


==> Results/bounds_20_3.csv <==
time;lowerBound;upperBound
0;0.0000;2.5102
60;0.9908;1.0234
120;0.9953;1.0233
180;0.9968;1.0227
240;0.9969;1.0227
300;0.9970;1.0227
360;0.9973;1.0227
420;0.9974;1.0227
480;0.9975;0.9999
540;0.9976;0.9999
600;0.9977;0.9999
660;0.9978;0.9999
720;0.9981;0.9999
780;0.9983;0.9999
840;0.9985;0.9999
900;0.9985;0.9999
960;0.9985;0.9999
1020;0.9985;0.9999
1080;0.9985;0.9999
1140;0.9986;0.9999
1200;0.9986;0.9999
1260;0.9986;0.9999
1320;0.9986;0.9999
1380;0.9986;0.9999
1440;0.9986;0.9999
1500;0.9986;0.9999
1560;0.9986;0.9999
1620;0.9986;0.9999
1680;0.9988;0.9994
1740;0.9988;0.9993
1800;0.9989;0.9993
1860;0.9989;0.9993
1920;0.9989;0.9993
1980;0.9989;0.9993
2040;0.9989;0.9993
2100;0.9989;0.9993
2160;0.9989;0.9993
2220;0.9989;0.9993
2280;0.9989;0.9993
2340;0.9989;0.9993
2400;0.9989;0.9993
2460;0.9989;0.9993
2520;0.9989;0.9993
2580;0.9989;0.9993
2640;0.9989;0.9993
2700;0.9989;0.9993
2760;0.9990;0.9993
2820;0.9990;0.9993
2880;0.9990;0.9993
2940;0.9990;0.9993
3000;0.9990;0.9993
3060;0.9990;0.9993
3120;0.9990;0.9993
3180;0.9990;0.9993
3240;0.9990;0.9993
3300;0.9990;0.9993
3360;0.9990;0.9993
3420;0.9990;0.9993
3480;0.9990;0.9993
3540;0.9990;0.9993
3600;0.9990;0.9993


==> Results/bounds_25_0.csv <==
time;lowerBound;upperBound
0;0.0000;2.9386
60;0.0004;2.9386
120;0.0048;2.9386
180;0.0075;2.9386
240;0.0102;2.9386
300;0.0126;2.9386
360;0.0152;2.9386
420;0.0174;2.9386
480;0.0198;2.9386
540;0.0228;2.9386
600;0.0255;2.9386
660;0.0281;2.9386
720;0.0303;2.9386
780;0.0329;2.9386
840;0.0349;2.9386
900;0.0371;2.9386
960;0.0388;2.9229
1020;0.0410;2.9229
1080;0.0429;2.9229
1140;0.0450;2.9229
1200;0.0470;2.9229
1260;0.0490;2.9229
1320;0.0507;2.9229
1380;0.0525;2.9229
1440;0.0541;2.9229
1500;0.0558;2.9229
1560;0.0574;2.9229
1620;0.0588;2.9229
1680;0.0603;2.6782
1740;0.0618;2.6782
1800;0.0632;2.6782
1860;0.0645;2.6782
1920;0.0658;2.6782
1980;0.0670;2.6782
2040;0.0683;2.6782
2100;0.0696;2.6782
2160;0.0709;2.6782
2220;0.0723;2.6782
2280;0.0735;2.6782
2340;0.0747;2.6782
2400;0.0759;2.6782
2460;0.0769;2.5414
2520;0.0780;2.5414
2580;0.0791;2.5110
2640;0.0803;2.5110
2700;0.0814;2.5110
2760;0.0824;2.5110
2820;0.0833;2.5110
2880;0.0841;2.5110
2940;0.0851;2.5110
3000;0.0860;2.5110
3060;0.0869;2.5110
3120;0.0878;2.5110
3180;0.0887;2.5110
3240;0.0897;2.5110
3300;0.0905;2.5110
3360;0.0913;2.5110
3420;0.0921;2.5110
3480;0.0930;2.5110
3540;0.0938;2.5110
3600;0.0947;2.5110


==> Results/bounds_25_1.csv <==
time;lowerBound;upperBound
0;0.0000;2.9386
60;0.3291;2.9386
120;0.5288;2.4967
180;0.5946;2.4937
240;0.6290;2.4870
300;0.6696;2.4864
360;0.6931;2.4862
420;0.7148;2.4100
480;0.7362;2.4100
540;0.7499;2.4100
600;0.7678;2.4100
660;0.7815;2.3403
720;0.7935;2.3403
780;0.8026;2.3403
840;0.8083;2.3403
900;0.8143;2.3403
960;0.8189;2.3403
1020;0.8230;2.3403
1080;0.8282;2.3403
1140;0.8317;2.3068
1200;0.8366;2.3068
1260;0.8387;2.3068
1320;0.8419;2.3068
1380;0.8458;2.3068
1440;0.8488;2.3068
1500;0.8511;2.3068
1560;0.8525;2.3068
1620;0.8547;2.2056
1680;0.8556;2.2056
1740;0.8562;2.1220
1800;0.8568;2.1220
1860;0.8574;2.1220
1920;0.8582;1.9999
1980;0.8593;1.9780
2040;0.8599;1.9780
2100;0.8607;1.9780
2160;0.8616;1.9780
2220;0.8626;1.9780
2280;0.8637;1.9780
2340;0.8643;1.9780
2400;0.8654;1.6330
2460;0.8660;1.6330
2520;0.8667;1.5854
2580;0.8671;1.5854
2640;0.8673;1.5839
2700;0.8675;1.5839
2760;0.8676;1.5839
2820;0.8681;1.5839
2880;0.8686;1.5839
2940;0.8689;1.5839
3000;0.8694;1.5839
3060;0.8697;1.5839
3120;0.8699;1.5839
3180;0.8701;1.4872
3240;0.8702;1.4872
3300;0.8709;1.4855
3360;0.8713;1.4855
3420;0.8717;1.4855
3480;0.8720;1.4855
3540;0.8724;1.4855
3600;0.8726;1.4855


==> Results/bounds_25_2.csv <==
time;lowerBound;upperBound
0;0.0000;2.9386
60;0.0000;2.9386
120;0.0000;2.9386
180;0.0000;2.9386
240;0.0000;2.9386
300;0.0008;2.9386
360;0.0038;2.9386
420;0.0087;2.9386
480;0.0106;2.9386
540;0.0125;2.9386
600;0.0147;2.9386
660;0.0167;2.9386
720;0.0190;2.9386
780;0.0214;2.9386
840;0.0234;2.9386
900;0.0252;2.9386
960;0.0278;2.9386
1020;0.0315;2.9386
1080;0.0359;2.7710
1140;0.0395;2.7710
1200;0.0420;2.7710
1260;0.0452;2.7710
1320;0.0481;2.7710
1380;0.0507;2.7710
1440;0.0534;2.7710
1500;0.0565;2.7710
1560;0.0597;2.7653
1620;0.0645;2.7653
1680;0.0696;2.7653
1740;0.0746;2.7653
1800;0.0798;2.7567
1860;0.0844;2.7567
1920;0.0884;2.7567
1980;0.0922;2.7567
2040;0.0958;2.7567
2100;0.0991;2.7567
2160;0.1017;2.7567
2220;0.1044;2.7567
2280;0.1067;2.7567
2340;0.1095;2.7567
2400;0.1121;2.7567
2460;0.1149;2.7567
2520;0.1178;2.7567
2580;0.1206;2.7567
2640;0.1233;2.7567
2700;0.1259;2.7567
2760;0.1283;2.7567
2820;0.1306;2.7567
2880;0.1329;2.7567
2940;0.1349;2.7567
3000;0.1371;2.7567
3060;0.1390;2.7567
3120;0.1411;2.7567
3180;0.1431;2.7567
3240;0.1450;2.6462
3300;0.1465;2.6462
3360;0.1480;2.6462
3420;0.1494;2.6462
3480;0.1507;2.6462
3540;0.1518;2.6462
3600;0.1530;2.6462


==> Results/bounds_25_3.csv <==
time;lowerBound;upperBound
0;0.0000;2.9386
60;0.8735;2.5279
120;0.9403;2.3489
180;0.9496;2.1957
240;0.9570;1.7831
300;0.9601;1.7829
360;0.9653;1.7829
420;0.9690;1.7829
480;0.9709;1.7829
540;0.9734;1.6606
600;0.9759;1.5389
660;0.9777;1.5389
720;0.9801;1.4209
780;0.9813;1.4209
840;0.9817;1.3538
900;0.9819;1.3538
960;0.9832;1.3538
1020;0.9833;1.3538
1080;0.9834;1.3538
1140;0.9837;1.3538
1200;0.9840;1.2968
1260;0.9846;1.2968
1320;0.9854;1.2968
1380;0.9873;1.2968
1440;0.9874;1.2968
1500;0.9876;1.2968
1560;0.9878;1.2968
1620;0.9885;1.2968
1680;0.9892;1.2467
1740;0.9896;1.2467
1800;0.9901;1.2467
1860;0.9906;1.2467
1920;0.9910;1.2467
1980;0.9914;1.2467
2040;0.9917;1.2467
2100;0.9920;1.2467
2160;0.9921;1.2464
2220;0.9923;1.2464
2280;0.9931;1.2464
2340;0.9939;1.1848
2400;0.9942;1.1848
2460;0.9946;1.1848
2520;0.9951;1.1848
2580;0.9956;1.1832
2640;0.9960;1.1832
2700;0.9965;1.1808
2760;0.9969;1.1795
2820;0.9971;1.1792
2880;0.9973;1.1792
2940;0.9976;1.1792
3000;0.9978;1.1792
3060;0.9979;1.1792
3120;0.9980;1.1792
3180;0.9982;1.1792
3240;0.9985;1.1792
3300;0.9986;1.1792
3360;0.9986;1.1792
3420;0.9987;1.1792
3480;0.9990;1.1792
3540;0.9994;1.1792
3600;1.0000;1.1792


==> ResultsGini/bounds_15_0.csv <==
time;lowerBound;upperBound
0;0.0000;2.1176
60;0.1710;2.0647
120;0.3199;2.0647
180;0.4505;2.0162
240;0.5474;2.0146
300;0.6271;2.0146
360;0.6834;1.7426
420;0.7186;1.7130
480;0.7460;1.6229
540;0.7630;1.6229
600;0.7788;1.6163
660;0.7923;1.5923
720;0.8043;1.5923
780;0.8164;1.5923
840;0.8265;1.3719
900;0.8319;1.3719
960;0.8371;1.3719
1020;0.8422;1.3719
1080;0.8472;1.3719
1140;0.8520;1.3719
1200;0.8564;1.3719
1260;0.8607;1.3719
1320;0.8649;1.3719
1380;0.8689;1.3719
1440;0.8727;1.3719
1500;0.8766;1.3719
1560;0.8805;1.3719
1620;0.8844;1.3719
1680;0.8882;1.3719
1740;0.8918;1.3719
1800;0.8954;1.3719
1860;0.8988;1.3719
1920;0.9021;1.3719
1980;0.9053;1.3719
2040;0.9084;1.3719
2100;0.9114;1.3719
2160;0.9144;1.3719
2220;0.9173;1.3719
2280;0.9201;1.3719
2340;0.9228;1.3719
2400;0.9254;1.3719
2460;0.9281;1.3509
2520;0.9307;1.3509
2580;0.9332;1.3509
2640;0.9356;1.3509
2700;0.9380;1.3509
2760;0.9402;1.3509
2820;0.9423;1.3509
2880;0.9444;1.3200
2940;0.9465;1.3200
3000;0.9484;1.3200
3060;0.9501;1.3200
3120;0.9520;1.3200
3180;0.9538;1.3200
3240;0.9555;1.3200
3300;0.9569;1.2089
3360;0.9580;1.2089
3420;0.9591;1.2089
3480;0.9601;1.2089
3540;0.9612;1.2089
3600;0.9623;1.2089


==> ResultsGini/bounds_15_1.csv <==
time;lowerBound;upperBound
0;0.0000;2.1176
60;1.0000;1.0000
120;1.0000;1.0000
180;1.0000;1.0000
240;1.0000;1.0000
300;1.0000;1.0000
360;1.0000;1.0000
420;1.0000;1.0000
480;1.0000;1.0000
540;1.0000;1.0000
600;1.0000;1.0000
660;1.0000;1.0000
720;1.0000;1.0000
780;1.0000;1.0000
840;1.0000;1.0000
900;1.0000;1.0000
960;1.0000;1.0000
1020;1.0000;1.0000
1080;1.0000;1.0000
1140;1.0000;1.0000
1200;1.0000;1.0000
1260;1.0000;1.0000
1320;1.0000;1.0000
1380;1.0000;1.0000
1440;1.0000;1.0000
1500;1.0000;1.0000
1560;1.0000;1.0000
1620;1.0000;1.0000
1680;1.0000;1.0000
1740;1.0000;1.0000
1800;1.0000;1.0000
1860;1.0000;1.0000
1920;1.0000;1.0000
1980;1.0000;1.0000
2040;1.0000;1.0000
2100;1.0000;1.0000
2160;1.0000;1.0000
2220;1.0000;1.0000
2280;1.0000;1.0000
2340;1.0000;1.0000
2400;1.0000;1.0000
2460;1.0000;1.0000
2520;1.0000;1.0000
2580;1.0000;1.0000
2640;1.0000;1.0000
2700;1.0000;1.0000
2760;1.0000;1.0000
2820;1.0000;1.0000
2880;1.0000;1.0000
2940;1.0000;1.0000
3000;1.0000;1.0000
3060;1.0000;1.0000
3120;1.0000;1.0000
3180;1.0000;1.0000
3240;1.0000;1.0000
3300;1.0000;1.0000
3360;1.0000;1.0000
3420;1.0000;1.0000
3480;1.0000;1.0000
3540;1.0000;1.0000
3600;1.0000;1.0000


==> ResultsGini/bounds_20_2.csv <==
time;lowerBound;upperBound
0;0.0000;3.5127
60;0.0069;3.5127
120;0.0092;3.5127
180;0.0099;3.5127
240;0.0101;3.5127
300;0.0111;3.5127
360;0.0150;3.5127
420;0.0238;3.5127
480;0.0319;3.5127
540;0.0397;3.5127
600;0.0479;3.5127
660;0.0550;3.5127
720;0.0622;3.5127
780;0.0694;3.5127
840;0.0759;3.5127
900;0.0820;3.5127
960;0.0883;3.5127
1020;0.0948;3.5127
1080;0.1010;3.5127
1140;0.1074;3.5127
1200;0.1138;3.5127
1260;0.1206;3.5127
1320;0.1274;3.5127
1380;0.1346;3.5127
1440;0.1413;3.5127
1500;0.1484;3.5127
1560;0.1551;3.5127
1620;0.1613;3.5127
1680;0.1673;3.4986
1740;0.1732;3.4986
1800;0.1805;3.4986
1860;0.1876;3.4986
1920;0.1950;3.4986
1980;0.2025;3.4986
2040;0.2100;3.4986
2100;0.2172;3.4215
2160;0.2237;3.3459
2220;0.2288;3.3459
2280;0.2334;3.3459
2340;0.2383;3.3459
2400;0.2430;3.3459
2460;0.2477;3.3459
2520;0.2521;3.3459
2580;0.2566;3.3459
2640;0.2612;3.3459
2700;0.2659;3.3459
2760;0.2703;3.3459
2820;0.2744;3.3459
2880;0.2788;3.3459
2940;0.2832;3.3459
3000;0.2873;3.3459
3060;0.2914;3.3459
3120;0.2953;3.3459
3180;0.2991;3.3459
3240;0.3029;3.3459
3300;0.3068;3.3459
3360;0.3101;3.3458
3420;0.3133;3.3458
3480;0.3166;3.3458
3540;0.3195;3.3399
3600;0.3222;3.3399


==> ResultsGini/bounds_20_3.csv <==
time;lowerBound;upperBound
0;0.0000;3.5127
60;0.9817;1.2493
120;0.9996;1.0307
180;1.0000;1.0000
240;1.0000;1.0000
300;1.0000;1.0000
360;1.0000;1.0000
420;1.0000;1.0000
480;1.0000;1.0000
540;1.0000;1.0000
600;1.0000;1.0000
660;1.0000;1.0000
720;1.0000;1.0000
780;1.0000;1.0000
840;1.0000;1.0000
900;1.0000;1.0000
960;1.0000;1.0000
1020;1.0000;1.0000
1080;1.0000;1.0000
1140;1.0000;1.0000
1200;1.0000;1.0000
1260;1.0000;1.0000
1320;1.0000;1.0000
1380;1.0000;1.0000
1440;1.0000;1.0000
1500;1.0000;1.0000
1560;1.0000;1.0000
1620;1.0000;1.0000
1680;1.0000;1.0000
1740;1.0000;1.0000
1800;1.0000;1.0000
1860;1.0000;1.0000
1920;1.0000;1.0000
1980;1.0000;1.0000
2040;1.0000;1.0000
2100;1.0000;1.0000
2160;1.0000;1.0000
2220;1.0000;1.0000
2280;1.0000;1.0000
2340;1.0000;1.0000
2400;1.0000;1.0000
2460;1.0000;1.0000
2520;1.0000;1.0000
2580;1.0000;1.0000
2640;1.0000;1.0000
2700;1.0000;1.0000
2760;1.0000;1.0000
2820;1.0000;1.0000
2880;1.0000;1.0000
2940;1.0000;1.0000
3000;1.0000;1.0000
3060;1.0000;1.0000
3120;1.0000;1.0000
3180;1.0000;1.0000
3240;1.0000;1.0000
3300;1.0000;1.0000
3360;1.0000;1.0000
3420;1.0000;1.0000
3480;1.0000;1.0000
3540;1.0000;1.0000
3600;1.0000;1.0000


==> ResultsGini/bounds_25_4.csv <==
time;lowerBound;upperBound
0;0.0000;3.1942
60;0.0000;3.1942
120;0.0000;3.1942
180;0.0000;3.1942
240;0.0000;3.1942
300;0.0000;3.1942
360;0.0000;3.1942
420;0.0000;3.1942
480;0.0000;3.1942
540;0.0000;3.1942
600;0.0000;3.1942
660;0.0000;3.1942
720;0.0000;3.1942
780;0.0000;3.1942
840;0.0000;3.1942
900;0.0000;3.1942
960;0.0000;3.1942
1020;0.0000;3.1942
1080;0.0000;3.1942
1140;0.0000;3.1942
1200;0.0000;3.1942
1260;0.0000;3.1942
1320;0.0000;3.1942
1380;0.0000;3.1942
1440;0.0000;3.1942
1500;0.0000;3.1942
1560;0.0000;3.1942
1620;0.0000;3.1942
1680;0.0000;3.1942
1740;0.0000;3.1942
1800;0.0000;3.1942
1860;0.0000;3.1942
1920;0.0000;3.1942
1980;0.0000;3.1942
2040;0.0000;3.1942
2100;0.0000;3.1942
2160;0.0000;3.1942
2220;0.0003;3.1942
2280;0.0005;3.1942
2340;0.0007;3.1942
2400;0.0009;3.1942
2460;0.0012;3.1942
2520;0.0015;3.1942
2580;0.0018;3.1942
2640;0.0020;3.1942
2700;0.0023;3.1942
2760;0.0025;3.1942
2820;0.0028;3.1942
2880;0.0030;3.1942
2940;0.0033;3.1942
3000;0.0035;3.1942
3060;0.0038;3.1942
3120;0.0040;3.1942
3180;0.0042;3.1942
3240;0.0044;3.1942
3300;0.0047;3.1942
3360;0.0049;3.1942
3420;0.0051;3.1942
3480;0.0053;3.1942
3540;0.0055;3.1942
3600;0.0057;3.1942


==> ResultsGini/bounds_25_5.csv <==
time;lowerBound;upperBound
0;0.0000;3.1942
60;0.2948;3.1942
120;0.5541;2.7744
180;0.6706;2.7744
240;0.7515;2.7744
300;0.8252;2.4375
360;0.8507;2.4372
420;0.8714;2.3671
480;0.8981;2.3671
540;0.9228;2.3671
600;0.9408;2.3671
660;0.9463;1.9387
720;0.9513;1.9387
780;0.9596;1.9387
840;0.9622;1.9387
900;0.9640;1.8639
960;0.9656;1.6333
1020;0.9688;1.6333
1080;0.9699;1.6333
1140;0.9708;1.5856
1200;0.9722;1.5856
1260;0.9733;1.5856
1320;0.9753;1.5856
1380;0.9759;1.5856
1440;0.9775;1.5854
1500;0.9794;1.5854
1560;0.9805;1.5854
1620;0.9819;1.5854
1680;0.9824;1.5854
1740;0.9848;1.5854
1800;0.9856;1.5854
1860;0.9860;1.5854
1920;0.9869;1.5184
1980;0.9871;1.5184
2040;0.9881;1.5184
2100;0.9885;1.5184
2160;0.9894;1.5184
2220;0.9899;1.5184
2280;0.9901;1.5184
2340;0.9910;1.5184
2400;0.9911;1.5184
2460;0.9920;1.5183
2520;0.9923;1.5183
2580;0.9926;1.5183
2640;0.9934;1.4757
2700;0.9945;1.4757
2760;0.9949;1.4757
2820;0.9953;1.4757
2880;0.9955;1.4757
2940;0.9959;1.4757
3000;0.9962;1.4757
3060;0.9966;1.4757
3120;0.9968;1.4757
3180;0.9975;1.4757
3240;0.9977;1.4757
3300;0.9979;1.4757
3360;0.9982;1.4757
3420;0.9988;1.4757
3480;0.9995;1.4757
3540;0.9996;1.4757
3600;1.0000;1.4757

